A Review of Software-Defined WLANs: Architectures and Central Control Mechanisms

The significant growth in the number of WiFi-enabled devices as well as the increase in the traffic conveyed through wireless local area networks (WLANs) necessitate the adoption of new network control mechanisms. Specifically, dense deployment of access points, client mobility, and emerging QoS demands bring about challenges that cannot be effectively addressed by distributed mechanisms. Recent studies show that software-defined WLANs (SDWLANs) simplify network control, improve QoS provisioning, and lower the deployment cost of new network control mechanisms. In this paper, we present an overview of SDWLAN architectures and provide a qualitative comparison in terms of features such as programmability and virtualization. In addition, we classify and investigate the two important classes of centralized network control mechanisms: (i) association control (AsC) and (ii) channel assignment (ChA). We study the basic ideas employed by these mechanisms, and in particular, we focus on the metrics utilized and the problem formulation techniques proposed. We present a comparison of these mechanisms and identify open research problems.

==> changelog.txt <==


Changelog history of the IEEEtran BibTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.14 (MDS) changes:
  1. Added the CTLuse_url field to the IEEEtranBSTCTL control entry type
     to allow user control of the display of URLs.
     Thanks to Pablo Chacin, Bogdan Roman and Richard Kolacinski for
     suggesting this feature.

  2. Added functions bbl.a, bbl.an, bbl.and, bbl.etal and bbl.the
     as needed to better support other languages.
     Thanks to Karsten Hinz for suggesting this change.

  3. Added mention, and an example, of reports about standards to the
     documentation.
     Thanks to Guido R. Hiertz for providing information on this topic.

  4. Fixed missed comma in the BSTcontrol example in the documentation.
     Thanks to Oscar Gustafsson for reporting this problem.

  5. Corrected IEEE_J_MTT journal name string in IEEEabrv.bib.
     Thanks to Nicol�s Barabino, Chuanren Wu and Santiago Cogollos Borras
     for suggesting this change.

  6. Corrected IEEE_J_STARS journal name string in IEEEabrv.bib.
     Thanks to Yannick Berker for suggesting this change.

  7. Revised/enabled abbreviations for IEEE_J_DSC, IEEE_J_LT, IEEE_J_NSM, 
     IEEE_J_SC, IEEE_J_DSC and full and abbreviations for IEEE_M_C
     and IEEE_M_WC journal name strings in IEEEfull.bib and IEEEabrv.bib.

  8. Added new journal name strings to IEEEfull.bib and IEEEabrv.bib.
     Thanks to Uwe Siart and Mona Mittra for helping with obtaining the
     correct definitions.
     The new journal string name definitions are (full version shown):

     @STRING{IEEE_J_AFFC       = "{IEEE} Transactions on Affective Computing"}
     in 2014 ASL became ASLP
     @STRING{IEEE_J_ASLP       = "{IEEE/ACM} Transactions on Audio, Speech, and Language Processing"}
     @STRING{IEEE_J_JAS        = "{IEEE/CAA} Journal of Automatica Sinica"}
     @STRING{IEEE_J_AMD        = "{IEEE} Transactions on Autonomous Mental Development"}
     @STRING{IEEE_J_BD         = "{IEEE} Transactions on Big Data"}
     @STRING{IEEE_J_BHI        = "{IEEE} Journal of Biomedical and Health Informatics"}
     @STRING{IEEE_J_CC         = "{IEEE} Transactions on Cloud Computing"}
     @STRING{IEEE_J_CCN        = "{IEEE} Transactions on Cognitive Communications and Networking"}
     in 2015 AMD became CDS
     @STRING{IEEE_J_CDS        = "{IEEE} Transactions on Cognitive and Developmental Systems"}
     in 2011 CAPT became CPMT
     @STRING{IEEE_J_CPMT       = "{IEEE} Transactions on Components, Packaging and Manufacturing Technology"}
     @STRING{IEEE_J_CIAIG      = "{IEEE} Transactions on Computational Intelligence and {AI} in Games"}
     @STRING{IEEE_J_CSS        = "{IEEE} Transactions on Computational Social Systems"}
     @STRING{IEEE_J_CNS        = "{IEEE} Transactions on Control of Network Systems"}
     in 2013 SMCB became CYB
     @STRING{IEEE_J_CYB        = "{IEEE} Transactions on Cybernetics"}
     @STRING{IEEE_J_EDS        = "{IEEE} Journal of Electron Devices Society"}
     @STRING{IEEE_J_ES         = "{IEEE} Embedded Systems Letters"}
     @STRING{IEEE_J_ETC        = "{IEEE} Transactions on Emerging Topics in Computing"}
     @STRING{IEEE_J_ETCAS      = "{IEEE} Transactions on Emerging and Selected Topics in Circuits and Systems"}
     @STRING{IEEE_J_ESTPE      = "{IEEE} Transactions on Emerging and Selected Topics in Power Electronics"}
     @STRING{IEEE_J_XCDC       = "{IEEE} Journal on Exploratory Solid-State Computational Devices and Circuits"}
     in 2013 SMCC became HMS
     @STRING{IEEE_J_HMS        = "{IEEE} Transactions on Human-Machine Systems"}
     @STRING{IEEE_J_IV         = "{IEEE} Transactions on Intelligent Vehicles"}
     @STRING{IEEE_J_IOT        = "{IEEE} Internet of Things Journal"}
     @STRING{IEEE_J_LS         = "{IEEE} Life Sciences Letters"}
     @STRING{IEEE_J_MAGL       = "{IEEE} Magnetics Letters"}
     in 2014 MEMS became MEMSI
     @STRING{IEEE_J_MEMSI      = "{IEEE} Journal of Microelectromechanical Systems"}
     @STRING{IEEE_J_MBSC       = "{IEEE} Transactions on Molecular, Biological and Multi-Scale Communications"}
     @STRING{IEEE_J_MSCS       = "{IEEE} Transactions on Multi-Scale Computing Systems"}
     @STRING{IEEE_J_MMCT       = "{IEEE} Journal on Multiscale and Multiphysics Computational Techniques"}
     @STRING{IEEE_J_ENANO      = "{IEEE} Nanotechnology Express"}
     @STRING{IEEE_J_NSE        = "{IEEE} Transactions on Network Science and Engineering"}
     in 2012 NN became NNLS
     @STRING{IEEE_J_NNLS       = "{IEEE} Transactions on Neural Networks and Learning Systems"}
     @STRING{IEEE_J_OCN        = "{IEEE} Journal of Optical Communications and Networking"}
     @STRING{IEEE_J_PJ         = "{IEEE} Photonics Journal"}
     @STRING{IEEE_J_PHOT       = "{IEEE} Journal of Photovoltaics"}
     @STRING{IEEE_J_PETS       = "{IEEE} Power and Energy Technology Systems Journal"}
     @STRING{IEEE_J_RFIC       = "{IEEE} {RFIC} Journal"}
     @STRING{IEEE_J_RFID       = "{IEEE} {RFID} Journal"}
     @STRING{IEEE_J_RITA       = "{IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje"}
     @STRING{IEEE_J_RAL        = "{IEEE} Robotics and Automation Letters"}
     @STRING{IEEE_J_SIPN       = "{IEEE} Transactions on Signal and Information Processing over Networks"}
     @STRING{IEEE_J_SG         = "{IEEE} Transactions on Smart Grid"}
     @STRING{IEEE_J_SUSC       = "{IEEE} Sustainable Computing"}
     @STRING{IEEE_J_STE        = "{IEEE} Transactions on Sustainable Energy"}
     in 2012 SMCA became SMCS
     @STRING{IEEE_J_SMCS       = "{IEEE} Transactions on Systems, Man, and Cybernetics: Systems"}
     @STRING{IEEE_J_TEHM       = "{IEEE} Journal of Translational Engineering in Health and Medicine"}
     @STRING{IEEE_J_TTHZ       = "{IEEE} Transactions on Terrahertz Science and Technology"}
     @STRING{IEEE_J_TTE        = "{IEEE} Transactions on Transportation Electrification"}
     @STRING{IEEE_J_WCOML      = "{IEEE} Wireless Communications Letters"}

     magazines and Online Publications
     @STRING{IEEE_O_ACC        = "{IEEE} Access"}
     @STRING{IEEE_M_CHINAC     = "China Communications Magazine"}
     in 2012 DTC became DT
     @STRING{IEEE_M_DT         = "{IEEE} Design \&\ Test"}
     @STRING{IEEE_M_ETF        = "{IEEE} Electrification Magazine"}
     @STRING{IEEE_M_EMC        = "{IEEE} Electromagnetic Compatibility Magazine"}
     @STRING{IEEE_M_GRS        = "{IEEE} Geoscience and Remote Sensing Magazine"}
     @STRING{IEEE_M_PEL        = "{IEEE} Power Electronics Magazine"}
     @STRING{IEEE_M_PULSE      = "{IEEE} Pulse"}
     @STRING{IEEE_M_SSC        = "{IEEE} Solid-State Circuits Magazine"}
     @STRING{IEEE_M_SMC        = "{IEEE} Systems, Man, and Cybernetics Magazine"}


 2008/09/30 V1.13 (MDS) changes
  1. Fixed bug with edition number to ordinal conversion. Thanks to
     Michael Roland for reporting this and correcting the algorithm.


 2007/01/11 V1.12 (MDS) changes
  1. Fixed bug with unwanted comma before "et al." when an entry contained
     more than two author names. Thanks to Pallav Gupta for reporting this.

  2. Fixed bug with anomalous closing quote in tech reports that have a
     type, but without a number or address. Thanks to Mehrdad Mirreza for
     reporting this.

  3. Use braces in \providecommand in begin.bib to better support
     latex2html. TeX style length assignments OK with recent versions
     of latex2html - 1.71 (2002/2/1) or later is strongly recommended.
     Use of the language field still causes trouble with latex2html.
     Thanks to Federico Beffa for reporting this.

  4. Added IEEEtran.bst ID and version comment string to .bbl output.

  5. Provide a \BIBdecl hook that allows the user to execute commands
     just prior to the first entry.

  6. Use default urlstyle (is using url.sty) of "same" rather than rm to
     better work with a wider variety of bibliography styles.

  7. Changed month abbreviations from Sept., July and June to Sep., Jul.,
     and Jun., respectively, as IEEE now does. Thanks to Moritz Borgmann
     for reporting this.

  8. Fixed bug where control entry types should not be considered when
     calculating longest label width.

  9. Added alias www for electronic/online entry type.

 10. Added CTLname_url_prefix control entry field to the BST control entry
     type.


 2003/04/02 V1.11 (MDS) changes
  1. Fixed bug with URLs containing underscores when using url.sty. Thanks
     to Ming Kin Lai for reporting this.


 2002/09/27 V1.10 (MDS) changes
  1. Corrected minor bug for improperly formed warning message when a
     book was not given a title. Thanks to Ming Kin Lai for reporting this.

  2. Added support for CTLname_format_string and CTLname_latex_cmd fields
     in the BST control entry type.


 2002/08/13 V1.00 (MDS)
     Initial release







==> ref.txt <==
\bibitem{MPD} J. C. Chen et. al., "Effective AP selection and load balancing in IEEE 802.11 wireless LANs," in Proc. IEEE Globecom, 2006.

\bibitem{Proxim} Proxim Wireless Networks. ORINOCO AP-600 data sheet, 2004.

\bibitem{CiscoADM} Cisco Systems Inc. Data sheet of Cisco Aironet 1200 series, 2004. 

\bibitem{F-LB-AsscCtrl-2004}Y. Bejerano, S.-J. Han, and L. (Erran) Li, "Fairness and Load Balancing in Wireless LANs Using Association Control," in Proceedings of the 10th Annual International Conference on Mobile Computing and Networking, 2004, pp. 315-329.

\bibitem{F-LB-AsscCtrl-2007} Y. Bejerano, S. J. Han, and L. Li, "Fairness and Load Balancing in Wireless LANs Using Association Control," IEEE/ACM Transactions on Networking, vol. 15, no. 3, pp. 560-573, Jun. 2007.

\bibitem{mob-Essex-2016} Y. Han and K. Yang, "An adaptive mobility manager for Software-Defined Enterprise WLANs," in 2016 Eighth International Conference on Ubiquitous and Future Networks (ICUFN), 2016, pp. 888-893.

\bibitem{802.11k} "IEEE Standard, Part 11: Wireless LAN Medium Access Control (MAC)and Physical Layer (PHY) Specifications Amendment 1: Radio
Resource Measurement of Wireless LANs," IEEE Std 802.11k-2008 (Amendment to IEEE Std 802.11-2007), pp. 1-244, June 2008.

\bibitem{Association-DenseWLANs-2014} A. Ozyagci, K. W. Sung, and J. Zander, "Association and Deployment Considerations in Dense Wireless LANs," in 2014 IEEE 79th Vehicular Technology Conference (VTC Spring), 2014, pp. 1-5.

\bibitem{DAM-G-3} D. Sajjadi, M. Tanha, and J. Pan, "Meta-Heuristic Solution for Dynamic Association Control in Virtualized Multi-Rate WLANs," in 2016 IEEE 41st Conference on Local Computer Networks (LCN), 2016, pp. 253-261.

\bibitem{DAM-G-4} G. S. Kasbekar, P. Nuggehalli, and J. Kuri, "Online Client-AP Association in WLANs," in 2006 4th International Symposium on Modeling and Optimization in Mobile, Ad Hoc and Wireless Networks, 2006, pp. 1-8.

\bibitem{DAM-G-5} D. Gong and Y. Yang, "AP association in 802.11n WLANs with heterogeneous clients," in 2012 Proceedings IEEE INFOCOM, 2012, pp. 1440-1448.

\bibitem{Association-CCA-2015} P. B. Oni and S. D. Blostein, "AP Association Optimization and CCA Threshold Adjustment in Dense WLANs," in 2015 IEEE Globecom Workshops (GC Wkshps), 2015, pp. 1-6.

\bibitem{Kuhn} G. A. Mills-Tettey, A. Stentz, and M. B. Dias, "The dynamic Hungarian algorithm for the assignment problem with changing costs," Robotics Institute, School of Computer Science, Carnegie Mellon University, PA, Tech. Rep. CMU-RI-TR-07-27, July 2007.

\bibitem{DAM-G-2} H. Gong and J. Kim, "Dynamic load balancing through association control of mobile users in WiFi networks," IEEE Transactions on Consumer Electronics, vol. 54, no. 2, pp. 342-348, May 2008.

\bibitem{802.11n-AP-Association-2014} D. Gong and Y. Yang, "On-Line AP Association Algorithms for 802.11n WLANs with Heterogeneous Clients," IEEE Transactions on Computers, vol. 63, no. 11, pp. 2772-2786, Nov. 2014.

\bibitem{BEST-AP} P. Dely et al., "BEST-AP: Non-intrusive estimation of available bandwidth and its application for dynamic access point selection," Computer Communications, vol. 39, pp. 78-91, Feb. 2014.

\bibitem{ChannelLoad} D. Gupta, D. Wu, P. Mohapatra, and C. N. Chuah, "Experimental Comparison of Bandwidth Estimation Tools for Wireless Mesh Networks," in IEEE INFOCOM 2009, 2009, pp. 2891-2895.

\bibitem{WBest} M. Li, M. Claypool, and R. Kinicki, "WBest: A bandwidth estimation tool for IEEE 802.11 wireless networks," in 2008 33rd IEEE Conference on Local Computer Networks (LCN), 2008, pp. 374-381.

\bibitem{Proportional-Fairness-AP-2014} W. Li et al., "AP Association for Proportional Fairness in Multirate WLANs," IEEE/ACM Transactions on Networking, vol. 22, no. 1, pp. 191-202, Feb. 2014.

\bibitem{Time-based-basic-1} M. Heusse, F. Rousseau, G. Berger-Sabbatel, and A. Duda, “Performance anomaly of 802.11b,” in IEEE INFOCOM 2003 - Twenty-second Annual Joint Conference of the IEEE Computer and Communications Societies, San Francisco, CA, USA, 2003, pp. 836-843.

\bibitem{Time-based-basic-2} G. Tan and J. Guttag, "Time-based Fairness Improves Performance in Multi-rate WLANs," in Proceedings of the Annual Conference on USENIX Annual Technical Conference, Berkeley, CA, USA, 2004, pp. 23-36.

\bibitem{DAM-G-1} H. Ko, J. Shin, D. Kwak, and C. Kim, "A joint approach to bandwidth allocation and AP-client association for WLANs," in IEEE Local Computer Network Conference, 2010, pp. 576-581.

\bibitem{Demand-aware-LB-Association-15} L. Yang, Y. Cui, H. Tang, and S. Xiao, "Demand-Aware Load Balancing in Wireless LANs Using Association Control," in 2015 IEEE Global Communications Conference (GLOBECOM), 2015, pp. 1-6.

\bibitem{Demand-aware-LB-Association-16-1} H. Tang, L. Yang, J. Dong, Z. Ou, Y. Cui, and J. Wu, "Throughput Optimization via Association Control in Wireless LANs," Mobile Netw Appl, vol. 21, no. 3, pp. 453-466, Jun. 2016.

\bibitem{NLB-13} F. Xu, X. Zhu, C. C. Tan, Q. Li, G. Yan, and J. Wu, "SmartAssoc: Decentralized Access Point Selection Algorithm to Improve Throughput," IEEE Transactions on Parallel and Distributed Systems, vol. 24, no. 12, pp. 2482-2491, Dec. 2013.

\bibitem{WiFiSeer} K. Sui et al., "Characterizing and Improving WiFi Latency in Large-Scale Operational Networks," in Proceedings of the 14th Annual International Conference on Mobile Systems, Applications, and Services, New York, NY, USA, 2016, pp. 347-360.

\bibitem{SNMP} S. Waldbusser, M. Rose, J. Case, and K. McCloghrie, "Protocol Operations for version 2 of the Simple Network Management Protocol (SNMPv2)." Available: https://tools.ietf.org/html/rfc1448.

\bibitem{random-forest} T. K. Ho, "Random decision forests," in Proceedings of 3rd International Conference on Document Analysis and Recognition, Montreal, QC, 1995, pp. 278-282.

\bibitem{flow-level-DAM} J. Chen, B. Liu, H. Zhou, Q. Yu, G. Lin, and X. Shen, "QoS-Driven Efficient Client Association in High-Density Software Defined WLAN," IEEE Transactions on Vehicular Technology, under press, 2017.

\bibitem{supermodular} G. Calinescu, C. Chekuri, M. P´al, and J. Vondr´ak, "Maximizing a submodular set function subject to a matroid constraint," in Integer programming and combinatorial optimization. Springer, 2007, pp. 182-196.

\bibitem{boundedAlg} X. Zhe, F. Zhang, W. Wang, and S. He, "A polynomial time algorithm for minimizing a nondecreasing supermodular set function and its performance guarantee," International Journal of Pure and Applied Mathematics, vol. 52, no. 5, pp. 637-643, 2009


\bibitem{Migration-DAM} W. Wong, A. Thakur, and S. H. G. Chan, "An approximation algorithm for AP association under user migration cost constraint," in IEEE INFOCOM 2016 - The 35th Annual IEEE International Conference on Computer Communications, 2016, pp. 1-9.

\bibitem{GameBased} L. H. Yen, J.-J. Li, and C.-M. Lin, "Stability and fairness of native AP selection games in IEEE 802.11 access networks," in 2010 Seventh International Conference on Wireless and Optical Communications Networks - (WOCN), 2010, pp. 1-5.

\bibitem{Jain's-fairness}  R. Jain,  D.M. Chiu and W. Hawe, "A Quantitative Measure of Fairness and Discrimination for Resource Allocation in Shared Computer Systems" DEC-Research Report TR-301, 1984.

\bibitem{Uplink-ref1}J. Oueis and E. C. Strinati, "Uplink Traffic in Future Mobile Networks: Pulling the Alarm," in Cognitive Radio Oriented Wireless Networks, 2016, pp. 583-593.

\bibitem{IOT-future1} I.-G. Lee and M. Kim, "Interference-aware self-optimizing Wi-Fi for high efficiency internet of things in dense networks," Computer Communications, vol. 89-90, pp. 60-74, Sep. 2016.

\bibitem{IOT-future2} K. Sood, S. Yu, and Y. Xiang, "Software-Defined Wireless Networking Opportunities and Challenges for Internet-of-Things: A Review," IEEE Internet of Things Journal, vol. 3, no. 4, pp. 453-463, Aug. 2016.

\bibitem{MARS} B. Dezfouli, M. Radi, and O. Chipara, “Mobility-aware real-time scheduling for low-power wireless networks,” in The 35th Annual IEEE International Conference on Computer Communications (INFOCOM), 2016, pp. 1–9.

\bibitem{RTwifi} Y.-H. Wei, Q. Leng, S. Han, A. K. Mok, W. Zhang, and M. Tomizuka, “RT-WiFi: Real-Time High-Speed Communication Protocol for Wireless Cyber-Physical Control Applications,” in IEEE 34th Real-Time Systems Symposium (RTSS), 2013, pp. 140–149.

\bibitem{CENTAUR} V. Shrivastava, N. Ahmed, S. Rayanchu, S. Banerjee, S. Keshav, K. Papagiannaki, and A. Mishra, “CENTAUR: Realizing the Full Potential of Centralized WLANs through a Hybrid Data Path,” in Proceedings of the 15th annual international conference on Mobile computing and networking - MobiCom ’09, 2009, p. 297.

